Fast algorithms for morphological operations using run-length encoded binary images

This paper presents innovative algorithms to efficiently compute erosions and dilations of run-length encoded (RLE) binary images with arbitrary shaped structuring elements. An RLE image is given by a set of runs, where a run is a horizontal concatenation of foreground pixels. The proposed algorithms extract the skeleton of the structuring element and build distance tables of the input image, which are storing the distance to the next background pixel on the left and right hand sides. This information is then used to speed up the calculations of the erosion and dilation operator by enabling the use of techniques which allow to skip the analysis of certain pixels whenever a hit or miss occurs. Additionally the input image gets trimmed during the preprocessing steps on the base of two primitive criteria. Experimental results show the advantages over other algorithms. The source code of our algorithms is available in C++.

==> Runtime_Analysis/Dilation_diamond_mista.dat <==
O(n)	dRLE	dopenCV	dEhren	dEhrencut
3	33.9416666667	38.3006666667	41.7206666667	38.895
13	158.8593333333	619.7506666667	50.7433333333	36.4456666667
23	297.1393333333	1918.3346666667	68.8296666667	43.8506666667
33	445.8183333333	3938.8786666667	73.0866666667	34.5666666667
43	585.4553333333	6683.88	78.9883333333	37.181
53	741.969	10195.0613333333	85.617	40.0406666667
63	880.5816666667	14338.4713333333	92.8923333333	42.0726666667
73	1007.161	19276.459	99.8353333333	44.9473333333
83	1198.4526666667	25054.9083333333	108.3313333333	47.0026666667
93	1328.2893333333	31532.005	116.8533333333	50.2866666667
103	1492.6076666667	38709.9223333333	125.873	52.1803333333
113	1628.3393333333	46559.874	137.0563333333	55.5706666667
123	1782.7676666667	55127.3463333333	147.4956666667	57.579
133	1904.4963333333	64425.4883333333	158.621	60.8363333333
143	2066.4523333333	74437.024	173.969	62.9993333333
153	2291.1426666667	85184.376	182.648	66.5133333333
163	2458.8846666667	96647.2693333333	195.9783333333	67.7206666667
173	2556.0893333333	108829.082666667	208.9053333333	72.5216666667
183	2742.294	121744.096666667	221.041	72.221
193	2858.8406666667	135392.726333333	242.455	79.4786666667
203	3015.0233333333	149754.054	249.2333333333	76.2583333333
213	3193.51	164878.886666667	263.756	79.9423333333
223	3274.0716666667	181365.357666667	275.6443333333	79.926
233	3411.3936666667	197965.171666667	292.3743333333	83.1826666667
243	3565.2316666667	214682.865666667	305.026	83.5116666667
253	3745.491	232997.626	325.7433333333	87.4226666667
263	4019.4686666667	251895.609	339.4726666667	88.3276666667
273	4090.676	271615.128333333	356.0086666667	91.2796666667
283	4221.589	291902.516	373.909	92.8603333333
293	4419.304	313043.263666667	391.808	95.89
303	4478.3833333333	334646.216333333	407.418	96.6163333333


==> Runtime_Analysis/Dilation_square_mista.dat <==
O(n)	dRLE	dopenCV	dEhren	dEhrencut
3	34.433	29.841	40.6296666667	37.6486666667
13	137.6693333333	108.4746666667	49.9603333333	37.4933333333
23	233.6786666667	196.8266666667	40.216	32.6086666667
33	336.7186666667	288.7456666667	31.879	28.1036666667
43	422.283	398.6733333333	35.2046666667	30.3516666667
53	528.0133333333	502.3953333333	39.1646666667	32.575
63	607.9756666667	603.601	42.4613333333	34.57
73	710.7803333333	704.655	46.2623333333	37.0923333333
83	818.0486666667	810.761	50.3923333333	39.6496666667
93	914.884	913.337	55.0036666667	42.2183333333
103	1002.997	1019.7546666667	59.7456666667	44.727
113	1111.4283333333	1132.5413333333	63.455	46.8223333333
123	1213.9843333333	1241.728	68.2006666667	49.4853333333
133	1309.0206666667	1349.342	73.8106666667	52.318
143	1404.7893333333	1460.051	78.3586666667	55.255
153	1518.86	1565.836	80.5313333333	56.668
163	1595.8286666667	1674.2406666667	84.4536666667	59.201
173	1678.0856666667	1780.2286666667	88.7013333333	62.1363333333
183	1753.5963333333	1888.4823333333	90.8573333333	63.8203333333
193	1878.3826666667	1994.553	97.8836666667	69.4753333333
203	1966.187	2101.4163333333	97.1296666667	69.473
213	2039.6086666667	2207.3393333333	101.002	71.939
223	2156.5913333333	2313.5033333333	104.607	74.5886666667
233	2253.7016666667	2419.5283333333	108.3193333333	77.3406666667
243	2347.5333333333	2525.5416666667	111.8383333333	80.0883333333
253	2436.2386666667	2631.4773333333	116.9076666667	83.4936666667
263	2572.766	2739.679	122.0976666667	87.6543333333
273	2640.8213333333	2847.92	124.016	89.2013333333
283	2734.5923333333	2956.1646666667	129.7423333333	93.6193333333
293	2797.194	3069.258	130.162	94.6486666667
303	2913.9616666667	3177.739	132.3426666667	96.7586666667


==> Runtime_Analysis/Erosion_diamond_mista.dat <==
O(n)	RLE	JmDv	JmDvM1	JmDM2	JmDvM2	openCV	Ehren2cut	Ehren2	Ehren3
3	38.2453333333	297.573	283.4496666667	281.0966666667	281.584	36.1146666667	21.505	24.335	26.5786666667
13	70.9423333333	306.1113333333	294.2086666667	302.9646666667	303.0803333333	610.3993333333	16.1076666667	26.5246666667	28.1946666667
23	82.9906666667	312.566	323.583	331.287	331.619	1891.7616666667	16.1446666667	28.1573333333	29.624
33	92.2146666667	317.3376666667	345.725	355.355	355.083	3885.8306666667	16.4986666667	29.8433333333	30.8613333333
43	100.4073333333	321.7176666667	362.0726666667	372.209	371.6243333333	6596.5923333333	16.936	31.3306666667	32.006
53	108.4513333333	325.8523333333	368.2053333333	379.743	379.3826666667	10074.8613333333	17.158	32.7196666667	33.0373333333
63	115.1956666667	329.7133333333	370.837	382.7296666667	382.8133333333	14157.8933333333	18.074	34.2656666667	34.2633333333
73	121.8303333333	333.6073333333	370.4933333333	381.835	381.8566666667	19032.614	18.2703333333	35.8713333333	35.548
83	128.291	337.1246666667	368.6996666667	380.617	380.577	24750.374	18.5743333333	37.41	36.7583333333
93	133.7043333333	341.4273333333	367.477	379.422	379.4726666667	31160.6186666667	18.558	38.896	37.963
103	140.0903333333	345.258	364.7303333333	376.595	376.1756666667	38232.609	19.039	40.2403333333	38.9843333333
113	145.8423333333	348.8826666667	361.291	373.2276666667	373.1836666667	45989.258	19.0503333333	42.3966666667	40.825
123	151.707	352.5973333333	357.2943333333	369.174	369.3296666667	54458.5096666667	19.232	43.2053333333	41.6673333333
133	157.0126666667	356.3986666667	352.473	364.5996666667	364.329	63670.2123333333	19.246	44.4203333333	42.7013333333
143	162.3863333333	360.357	347.3076666667	359.5986666667	359.7883333333	73569.1063333333	19.3906666667	45.8333333333	43.8836666667
153	167.8583333333	363.6143333333	342.8473333333	354.6403333333	354.48	84169.581	19.4576666667	46.999	44.8166666667
163	174.001	366.0173333333	335.8103333333	348.332	348.0506666667	95494.6453333333	19.4123333333	47.958	45.5183333333
173	176.8416666667	370.2843333333	331.001	343.5153333333	343.5303333333	107547.706666667	19.475	49.116	46.7203333333
183	182.7733333333	373.0256666667	323.574	336.6086666667	336.994	120318.936666667	19.6073333333	50.144	47.3863333333
193	185.5913333333	375.0656666667	315.9806666667	328.455	328.6373333333	133784.887333333	18.9956666667	51.0356666667	48.053
203	189.4783333333	376.8706666667	309.4626666667	321.547	321.5873333333	148000.934666667	19.2883333333	51.8613333333	48.7296666667
213	193.992	379.5763333333	302.948	315.736	315.31	162877.665	18.8263333333	52.346	49.1063333333
223	198.147	382.094	297.3143333333	309.9596666667	309.9603333333	178575.895333333	19.0263333333	53.5066666667	50.0643333333
233	201.8453333333	383.199	290.637	303.48	303.4156666667	194920.237666667	18.6826666667	54.053	50.3913333333
243	206.0013333333	385.3763333333	285.8343333333	298.471	298.051	212036.693666667	18.521	54.5066666667	50.5713333333
253	210.0676666667	387.4146666667	279.3683333333	292.2773333333	292.168	230145.652666667	18.3583333333	54.7753333333	50.9496666667
263	214.1783333333	387.9973333333	275.2866666667	288.527	288.7856666667	249052.951333333	18.4033333333	55.2973333333	51.4443333333
273	217.7473333333	390.412	274.7036666667	288.2946666667	288.1233333333	268580.587333333	19.9436666667	57.6486666667	53.9626666667
283	222.3333333333	391.394	270.1266666667	284.7996666667	284.5283333333	288797.841333333	18.2466666667	57.223	53.3363333333
293	227.103	393.152	265.3713333333	279.62	279.252	309644.461666667	18.0486666667	57.247	53.1283333333
303	230.909	394.246	260.6236666667	273.836	273.9406666667	331013.470333333	18.1516666667	57.551	53.3056666667


==> Runtime_Analysis/Erosion_square_mista.dat <==
O(n)	RLE	JmDv	JmDvM1	JmDM2	JmDvM2	openCV	Ehren2cut	Ehren2	Ehren3
3	31.681	289.7503333333	280.4006666667	281.15	281.2536666667	31.2313333333	20.2226666667	20.6676666667	21.9966666667
13	21.7663333333	282.3476666667	291.604	300.252	300.0703333333	113.355	11.9253333333	12.2456666667	14.61
23	23.2943333333	283.453	314.4666666667	323.1686666667	322.5453333333	206.011	11.8083333333	11.6566666667	13.894
33	29.4743333333	285.5593333333	329.3486666667	339.545	340.8143333333	306.7146666667	12.2816666667	12.3113333333	14.419
43	36.4076666667	287.557	337.244	348.015	347.338	420.102	12.991	12.7606666667	14.9303333333
53	41.3333333333	288.7046666667	337.8933333333	349.413	349.6863333333	524.425	13.124	13.037	14.8616666667
63	47.008	290.37	334.709	347.167	347.3393333333	629.7203333333	13.894	13.762	15.6853333333
73	51.9126666667	291.155	331.214	343.0253333333	342.9133333333	732.9523333333	14.29	14.1746666667	15.9413333333
83	56.6693333333	292.1523333333	326.5706666667	338.6743333333	338.753	837.6393333333	14.8623333333	15.0043333333	16.0616666667
93	60.3856666667	292.9896666667	322.711	335.325	335.2556666667	941.3036666667	15.368	15.28	16.5176666667
103	65.3736666667	293.4936666667	317.8746666667	330.161	329.7586666667	1049.2563333333	15.7093333333	15.5376666667	16.744
113	69.308	294.3546666667	312.1863333333	324.685	324.7186666667	1163.0626666667	16.153	15.8753333333	16.8703333333
123	73.5376666667	295.2213333333	305.8403333333	318.7246666667	319.0846666667	1276.488	16.7306666667	16.6226666667	17.3763333333
133	77.09	296.3733333333	298.8666666667	311.434	311.7233333333	1387.517	17.0416666667	16.7993333333	17.4936666667
143	82.0703333333	297.4823333333	292.253	305.1963333333	305.0143333333	1499.2096666667	17.3143333333	17.2323333333	17.847
153	84.6573333333	296.8503333333	285.6033333333	298.344	297.924	1607.858	16.8933333333	16.713	17.3373333333
163	86.795	294.8703333333	279.5273333333	291.931	292.0246666667	1716.2636666667	16.3183333333	16.1746666667	16.871
173	89.2043333333	293.6	274.6636666667	287.5583333333	287.973	1827.0233333333	15.9643333333	15.9783333333	16.358
183	91.6413333333	292.3483333333	270.4873333333	283.485	283.7696666667	1936.8246666667	15.5536666667	15.4216666667	15.993
193	92.8123333333	290.769	266.451	279.317	279.4266666667	2045.9633333333	15.1316666667	15.1	15.5756666667
203	95.4413333333	290.367	262.655	274.881	275.213	2152.8863333333	15.172	15.1786666667	15.4433333333
213	97.6313333333	288.9656666667	258.1243333333	271.1876666667	270.9413333333	2263.5426666667	14.5323333333	14.351	14.7253333333
223	99.9246666667	288.273	254.712	267.7346666667	268.053	2370.0346666667	14.5106666667	14.4616666667	14.702
233	102.9836666667	287.0846666667	252.1196666667	265.0363333333	265.1656666667	2479.3676666667	14.1666666667	14.1336666667	14.282
243	106.1206666667	285.5546666667	250.8643333333	263.9626666667	264.4506666667	2584.3113333333	13.7096666667	13.674	13.889
253	108.7116666667	282.752	248.965	261.808	262.273	2697.9596666667	13.197	13.161	13.5093333333
263	111.976	280.351	247.5606666667	261.3013333333	261.4066666667	2805.4036666667	12.4596666667	12.4883333333	12.882
273	114.9826666667	278.683	246.688	260.5703333333	260.3693333333	2916.627	11.8043333333	11.823	12.3856666667
283	117.3853333333	277.3633333333	245.4556666667	259.575	259.6653333333	3031.4493333333	11.474	11.478	12.3076666667
293	120.29	275.6663333333	244.571	259.151	258.8876666667	3154.97	10.9353333333	10.954	11.6593333333
303	122.6256666667	274.964	244.8103333333	258.2613333333	258.626	3263.6466666667	10.815	10.7433333333	11.5566666667

